Towards full molecular gas dynamics simulations of complex flows via the Boltzmann equation

This work explores the capability of simulating complex fluid flows by directly solving the Boltzmann equation. Due to the high-dimensionality of the governing equation, the substantial computational cost of solving the Boltzmann equation has generally limited its application to simpler, two-dimensional flow problems. Utilizing a combination of high-order spatial discretizations and discretely-conservative velocity models along with their highly-efficient implementation on massively-parallel GPU computing architectures, we demonstrate the current ability of directly solving the Boltzmann equation augmented with the BGK collision model for complex, three-dimensional flows. Numerical results are presented for a variety of these problems including rarefied microchannels, transitional and turbulent flows, and high-speed atmospheric re-entry vehicles, showcasing the ability of the approach in accurately predicting complex nonlinear flow phenomena and non-equilibrium effects.

==> figs/data/sd7003_bgk_p4_cf.csv <==
x,cf
0.0,0.0490386737273619
0.007874015748031496,0.03197384597598445
0.015748031496062992,0.018918180606558047
0.023622047244094488,0.009363379290624668
0.031496062992125984,0.0028011436997262577
0.03937007874015748,-0.0012768244945952183
0.047244094488188976,-0.0033788236207978072
0.05511811023622047,-0.00401315200733955
0.06299212598425197,-0.0036881079826784897
0.07086614173228346,-0.002911989875272671
0.07874015748031496,-0.0021808188293858054
0.08661417322834646,-0.0017082407528120956
0.09448818897637795,-0.0014255263168762222
0.10236220472440945,-0.001251669008708539
0.11023622047244094,-0.0011076020957243536
0.11811023622047244,-0.0009588737918928551
0.12598425196850394,-0.0008156472577371181
0.13385826771653542,-0.0006900254340651686
0.14173228346456693,-0.0005936400791823447
0.14960629921259844,-0.0005272857538321693
0.15748031496062992,-0.0004809198211963502
0.1653543307086614,-0.00044402846195390694
0.1732283464566929,-0.0004077397323050293
0.18110236220472442,-0.00040094482543681946
0.1889763779527559,-0.0004902980715232913
0.19685039370078738,-0.0007440956762596285
0.2047244094488189,-0.0012288065535620706
0.2125984251968504,-0.001968871906431078
0.2204724409448819,-0.0029467052269513327
0.22834645669291337,-0.004142892715428577
0.23622047244094488,-0.0055349937888108484
0.2440944881889764,-0.007030951846818912
0.25196850393700787,-0.008469094271946271
0.25984251968503935,-0.00968472166332873
0.26771653543307083,-0.010517033204755295
0.2755905511811024,-0.010894895527038612
0.28346456692913385,-0.010836842708014976
0.29133858267716534,-0.010365307410173883
0.2992125984251969,-0.009505026116709487
0.30708661417322836,-0.008333723187023192
0.31496062992125984,-0.006982110856723618
0.3228346456692913,-0.00558320518212406
0.3307086614173228,-0.0042668676757459945
0.33858267716535434,-0.0030904053428993765
0.3464566929133858,-0.002038570681682653
0.3543307086614173,-0.0010929616464024415
0.36220472440944884,-0.00023547109931649696
0.3700787401574803,0.0005452252144412933
0.3779527559055118,0.0012536686668609509
0.3858267716535433,0.001894105721981353
0.39370078740157477,0.00247078284384138
0.4015748031496063,0.002987946496479914
0.4094488188976378,0.0034498431439358252
0.41732283464566927,0.003860719250247999
0.4251968503937008,0.004224821279455313
0.4330708661417323,0.004546395695596646
0.4409448818897638,0.0048296348799152
0.44881889763779526,0.005077487309353705
0.45669291338582674,0.005291657556554404
0.4645669291338583,0.005473796111363871
0.47244094488188976,0.005625553463628674
0.48031496062992124,0.005748580103195385
0.4881889763779528,0.00584452651991058
0.49606299212598426,0.005915043203620827
0.5039370078740157,0.005961780644172698
0.5118110236220472,0.005986389331412766
0.5196850393700787,0.005990519755187605
0.5275590551181102,0.0059758224053437815
0.5354330708661417,0.00594394777172787
0.5433070866141733,0.005896546344186442
0.5511811023622047,0.00583526861256607
0.5590551181102362,0.005761765066713325
0.5669291338582677,0.005677674241050135
0.5748031496062992,0.005584359695231614
0.5826771653543307,0.005482910014146059
0.5905511811023622,0.0053744018272571265
0.5984251968503937,0.005259911764028468
0.6062992125984252,0.005140516453923743
0.6141732283464567,0.005017292526406603
0.6220472440944882,0.004891316610940704
0.6299212598425197,0.004763665336989699
0.6377952755905512,0.0046354153340172465
0.6456692913385826,0.0045076432314869975
0.6535433070866141,0.004381425658862608
0.6614173228346456,0.004257839245607732
0.6692913385826772,0.004137960621186024
0.6771653543307087,0.004022866415061141
0.6850393700787402,0.0039136332566967365
0.6929133858267716,0.003811304324893388
0.7007874015748031,0.00371615343320091
0.7086614173228346,0.003627685029918353
0.7165354330708661,0.00354537011268169
0.7244094488188977,0.003468679679126894
0.7322834645669292,0.003397084726889941
0.7401574803149606,0.003330056253606803
0.7480314960629921,0.0032670652569134536
0.7559055118110236,0.0032075827344458675
0.7637795275590551,0.0031510796838400165
0.7716535433070866,0.003097027102731876
0.7795275590551181,0.003044895988757418
0.7874015748031495,0.0029941573395526177
0.7952755905511811,0.002944282152753447
0.8031496062992126,0.0028947414259958807
0.8110236220472441,0.0028450061569158924
0.8188976377952756,0.002794553681924231
0.8267716535433071,0.0027430071292514923
0.8346456692913385,0.0026901354189481173
0.84251968503937,0.002635713809839323
0.8503937007874016,0.0025795175607503254
0.8582677165354331,0.0025213219305063434
0.8661417322834646,0.002460902177932593
0.8740157480314961,0.002398033561854292
0.8818897637795275,0.0023324913410966565
0.889763779527559,0.0022640507744849047
0.8976377952755905,0.002192487120844252
0.905511811023622,0.002117575638999917
0.9133858267716535,0.0020390915877771154
0.9212598425196851,0.0019568102260010636
0.9291338582677166,0.0018705068124969814
0.937007874015748,0.0017799566060900842
0.9448818897637795,0.0016849348656055893
0.952755905511811,0.0015852168498687138
0.9606299212598425,0.0014805778177046744
0.968503937007874,0.0013707930279386882
0.9763779527559056,0.0012556377393959707
0.984251968503937,0.0011348872109017423
0.9921259842519685,0.0010083167012812184
1.0,0.000875701469359616


==> figs/data/sd7003_bgk_p4_cp.csv <==
x,cp
0.007874015748031496,0.1410977045694981
0.015748031496062992,1.013707796732584
0.023622047244094488,0.9348618189493809
0.031496062992125984,0.841344515482584
0.03937007874015748,0.7801071802775059
0.047244094488188976,0.6974732081095372
0.05511811023622047,0.6417395273844395
0.06299212598425197,0.6094528834025059
0.07086614173228346,0.5790774027506504
0.07874015748031496,0.5502878824869786
0.08661417322834646,0.5230681101481114
0.09448818897637795,0.49779383341471295
0.10236220472440945,0.4742113749186192
0.11023622047244094,0.4521147410074864
0.11811023622047244,0.4316527048746739
0.12598425196850394,0.41268316904703717
0.14173228346456693,0.39494768778483014
0.14960629921259844,0.3783680597941075
0.15748031496062992,0.36302630106608014
0.1732283464566929,0.3487497965494786
0.18110236220472442,0.33536593119303326
0.1889763779527559,0.32304827372233014
0.2047244094488189,0.31167189280192
0.2204724409448819,0.300964991251627
0.22834645669291337,0.290894190470377
0.2440944881889764,0.28160730997721295
0.25196850393700787,0.27290884653727154
0.26771653543307083,0.2645737330118809
0.28346456692913385,0.2567869822184239
0.2992125984251969,0.24950663248697857
0.30708661417322836,0.24254671732584576
0.3228346456692913,0.23589197794596295
0.33858267716535434,0.2296597162882481
0.3543307086614173,0.22372023264566998
0.3700787401574803,0.21795145670572857
0.3779527559055118,0.21242682139078717
0.39370078740157477,0.207153956095377
0.4094488188976378,0.20208136240641217
0.4251968503937008,0.19721285502115826
0.4409448818897638,0.19258944193522076
0.45669291338582674,0.18816630045572857
0.47244094488188976,0.1839291254679356
0.4881889763779528,0.1799313227335606
0.5039370078740157,0.1761461893717442
0.5196850393700787,0.17252127329508404
0.5354330708661417,0.16906229654947857
0.5511811023622047,0.1658016840616856
0.5669291338582677,0.1627346674601231
0.5826771653543307,0.1598812739054356
0.5984251968503937,0.1572844187418614
0.6141732283464567,0.1549193064371739
0.6299212598425197,0.15278116861979107
0.6456692913385826,0.15096441904703717
0.6614173228346456,0.1494290033976231
0.6771653543307087,0.1480251948038731
0.6929133858267716,0.1468044916788731
0.7086614173228346,0.14582316080729107
0.7244094488188977,0.1448637644449864
0.7401574803149606,0.1438280741373692
0.7559055118110236,0.1428209940592442
0.7637795275590551,0.1417376200358067
0.7795275590551181,0.14047400156656842
0.7952755905511811,0.13907877604166607
0.8110236220472441,0.1375109354654942
0.8267716535433071,0.13570276896158795
0.8346456692913385,0.1336361567179356
0.8503937007874016,0.13130633036295514
0.8661417322834646,0.12868086496988873
0.8740157480314961,0.12572542826334576
0.889763779527559,0.1223894755045567
0.905511811023622,0.11856619517008404
0.9133858267716535,0.11413923899332623
0.9291338582677166,0.10904566446940045
0.937007874015748,0.10313860575358014
0.9448818897637795,0.09613672892252545
0.9606299212598425,0.08802286783854107
0.968503937007874,0.07828680674234967
0.9763779527559056,0.0666348139444981
0.984251968503937,0.05269400278727154
0.9921259842519685,0.03544966379801373
1.0,0.013341585795084043
1.0,-0.010363896687826113
0.9921259842519685,-0.021750768025716738
0.984251968503937,-0.025870641072591738
0.9763779527559056,-0.029319127400716738
0.968503937007874,-0.03543408711751361
0.9606299212598425,-0.04126580556233783
0.952755905511811,-0.04595883687337299
0.9448818897637795,-0.05037530263265033
0.937007874015748,-0.05612500508626361
0.9291338582677166,-0.06103165944417377
0.9212598425196851,-0.06475480397542377
0.9133858267716535,-0.06814034779866596
0.905511811023622,-0.07330926259358783
0.8976377952755905,-0.07853539784749408
0.889763779527559,-0.08170922597249408
0.8818897637795275,-0.08576424916585346
0.8740157480314961,-0.09041913350423236
0.8661417322834646,-0.09602769215901752
0.8582677165354331,-0.09832127888997455
0.8503937007874016,-0.10145123799641986
0.84251968503937,-0.10405667622884174
0.8346456692913385,-0.10913594563802143
0.8267716535433071,-0.11394627888997455
0.8188976377952756,-0.11688931783040424
0.8110236220472441,-0.11943562825520893
0.8031496062992126,-0.1253360112508144
0.7952755905511811,-0.13168938954671283
0.7874015748031495,-0.1365063985188808
0.7795275590551181,-0.140837987263998
0.7716535433070866,-0.14639981587727924
0.7637795275590551,-0.15219624837239643
0.7559055118110236,-0.15599664052327533
0.7480314960629921,-0.16161950429280658
0.7401574803149606,-0.16863568623860736
0.7322834645669292,-0.17568047841390033
0.7244094488188977,-0.18021329243977924
0.7165354330708661,-0.18492539723714252
0.7086614173228346,-0.19101937611897846
0.7007874015748031,-0.19769891103108783
0.6929133858267716,-0.20493157704671283
0.6850393700787402,-0.2103608449300136
0.6771653543307087,-0.21339925130208393
0.6692913385826772,-0.22264607747395893
0.6614173228346456,-0.2313083012898769
0.6535433070866141,-0.23764546712239643
0.6456692913385826,-0.2434705098470058
0.6377952755905512,-0.2502473195393886
0.6299212598425197,-0.2592624028523769
0.6220472440944882,-0.2642548878987636
0.6141732283464567,-0.2688296635945644
0.6062992125984252,-0.27975018819173236
0.5984251968503937,-0.2889245351155605
0.5905511811023622,-0.29577000935872455
0.5826771653543307,-0.30370267232259174
0.5748031496062992,-0.3094628651936855
0.5669291338582677,-0.31913407643636127
0.5590551181102362,-0.3300021489461269
0.5511811023622047,-0.336943944295248
0.5433070866141733,-0.3433869679768886
0.5354330708661417,-0.35527642567952533
0.5275590551181102,-0.37187798817952533
0.5196850393700787,-0.38079484303792377
0.5118110236220472,-0.38986619313558
0.5039370078740157,-0.4000094731648769
0.49606299212598426,-0.41442426045735736
0.4881889763779528,-0.42528661092122455
0.48031496062992124,-0.4381440480550136
0.47244094488188976,-0.4561007817586269
0.4645669291338583,-0.4714663823445644
0.45669291338582674,-0.4781344731648769
0.44881889763779526,-0.4930880864461269
0.4409448818897638,-0.5068581899007167
0.4330708661417323,-0.5246718724568691
0.4251968503937008,-0.5481770833333339
0.41732283464566927,-0.5645964940389003
0.4094488188976378,-0.5811427434285488
0.4015748031496063,-0.6118987401326503
0.39370078740157477,-0.6438487370808925
0.3858267716535433,-0.6629832585652675
0.3779527559055118,-0.6925595601399746
0.3700787401574803,-0.7296613057454433
0.36220472440944884,-0.7795327504475917
0.3543307086614173,-0.812433560689291
0.3464566929133858,-0.8496011098225917
0.33858267716535434,-0.8851722081502285
0.3307086614173228,-0.9338954289754238
0.3228346456692913,-1.0040076573689785
0.31496062992125984,-1.047423680623373
0.30708661417322836,-1.0900033315022792
0.2992125984251969,-1.169723828633627
0.29133858267716534,-1.2525380452473964
0.28346456692913385,-1.2992966969807949
0.2755905511811024,-1.3537534077962246
0.26771653543307083,-1.4249203999837246
0.25984251968503935,-1.4782555898030605
0.25196850393700787,-1.5086348851521816
0.2440944881889764,-1.5287659962972011
0.23622047244094488,-1.544026692708334
0.22834645669291337,-1.5469878514607753
0.2204724409448819,-1.5465005238850917
0.2125984251968504,-1.541341145833334
0.2047244094488189,-1.5383160909016933
0.19685039370078738,-1.5350936253865566
0.1889763779527559,-1.5318263371785488
0.18110236220472442,-1.5290187199910488
0.1732283464566929,-1.5269921620686855
0.1653543307086614,-1.525802930196127
0.15748031496062992,-1.5249389012654628
0.14960629921259844,-1.5243342717488613
0.14173228346456693,-1.5240281422932949
0.13385826771653542,-1.5239194234212246
0.12598425196850394,-1.5240844090779628
0.11811023622047244,-1.5247128804524746
0.11023622047244094,-1.5262358983357753
0.10236220472440945,-1.5279849370320644
0.09448818897637795,-1.5304406483968105
0.08661417322834646,-1.5349496205647792
0.07874015748031496,-1.541604359944662
0.07086614173228346,-1.5515807469685878
0.06299212598425197,-1.562142690022787
0.05511811023622047,-1.577682813008627
0.047244094488188976,-1.6094296773274746
0.03937007874015748,-1.6605933507283535
0.031496062992125984,-1.742985089619955
0.023622047244094488,-1.8940013249715175
0.015748031496062992,-2.089258511861166
0.007874015748031496,-1.9573901494344081


==> figs/data/sd7003_ns_p4_cf.csv <==
x,cf
0.007874015748031496,0.13645100064488844
0.015748031496062992,0.02968060201411773
0.023622047244094488,0.013929199170824878
0.031496062992125984,0.003085336959501984
0.03937007874015748,-0.001705032948399876
0.047244094488188976,-0.0034974071291741056
0.05511811023622047,-0.003801373003173878
0.06299212598425197,-0.003587106128220104
0.07086614173228346,-0.0032216239306777673
0.07874015748031496,-0.0027197225389608707
0.08661417322834646,-0.0022840525672973306
0.09448818897637795,-0.0019283509695960908
0.10236220472440945,-0.0017124560479216838
0.11023622047244094,-0.001524380257939208
0.11811023622047244,-0.0013134595776851333
0.12598425196850394,-0.0011898718740362625
0.13385826771653542,-0.001077976501766374
0.14173228346456693,-0.0009647996823388579
0.14960629921259844,-0.0008961079983768629
0.15748031496062992,-0.000857357835114715
0.1653543307086614,-0.0008001191591534426
0.1732283464566929,-0.0007305983673911331
0.18110236220472442,-0.0006412679487800924
0.1889763779527559,-0.0004905554735476384
0.19685039370078738,-0.0003796633460460363
0.2047244094488189,-0.0003861141589959078
0.2125984251968504,-0.0005998467490418413
0.2204724409448819,-0.0009298883896978807
0.22834645669291337,-0.002325877591680567
0.23622047244094488,-0.004446623453666131
0.2440944881889764,-0.006225315474508858
0.25196850393700787,-0.007624634533921536
0.25984251968503935,-0.009007827963688169
0.26771653543307083,-0.009873566116662411
0.2755905511811024,-0.009802980266767536
0.28346456692913385,-0.00940658066791318
0.29133858267716534,-0.008668129751464887
0.2992125984251969,-0.006953760604490598
0.30708661417322836,-0.005430701402574203
0.31496062992125984,-0.003951756950413912
0.3228346456692913,-0.003326143321855729
0.3307086614173228,-0.001433765462475055
0.33858267716535434,-0.0001962700365955793
0.3464566929133858,0.00043029663747595623
0.3543307086614173,0.001007098365730663
0.36220472440944884,0.0017367655458131023
0.3700787401574803,0.002336318381835547
0.3779527559055118,0.0030815251401553876
0.3858267716535433,0.0031812113223182972
0.39370078740157477,0.0034518360662329694
0.4015748031496063,0.003912321893932475
0.4094488188976378,0.0041122987557912355
0.41732283464566927,0.004208942482546697
0.4251968503937008,0.004288908805691239
0.4330708661417323,0.004388051009585267
0.4409448818897638,0.00455195158214479
0.44881889763779526,0.004727382697107754
0.45669291338582674,0.004788236129782492
0.4645669291338583,0.004665069697314963
0.47244094488188976,0.004578254154256911
0.48031496062992124,0.004596260358748212
0.4881889763779528,0.004581401007905037
0.49606299212598426,0.004446624232857882
0.5039370078740157,0.004521846824324788
0.5118110236220472,0.004552190766678122
0.5196850393700787,0.004537745643335475
0.5275590551181102,0.0045034396721778565
0.5354330708661417,0.004480044811881229
0.5433070866141733,0.004349541474976373
0.5511811023622047,0.0043022705223386
0.5590551181102362,0.004227176427327355
0.5669291338582677,0.004175987158128422
0.5748031496062992,0.004101209930165495
0.5826771653543307,0.003971858759992779
0.5905511811023622,0.0038434510279747027
0.5984251968503937,0.0037747269115121964
0.6062992125984252,0.0037092407279814975
0.6141732283464567,0.0036783383122093263
0.6220472440944882,0.0036357183126030797
0.6299212598425197,0.003554888554323661
0.6377952755905512,0.003534776057249392
0.6456692913385826,0.00345266391228345
0.6535433070866141,0.0033857750776381634
0.6614173228346456,0.0033497232405789363
0.6692913385826772,0.0032174085059537
0.6771653543307087,0.003160627930438071
0.6850393700787402,0.003085091574962141
0.6929133858267716,0.003054821831748766
0.7007874015748031,0.002948080656898107
0.7086614173228346,0.0029291068717731857
0.7165354330708661,0.002881023501922338
0.7244094488188977,0.0028889294476999233
0.7322834645669292,0.0028695738055174416
0.7401574803149606,0.002831125099337154
0.7480314960629921,0.002823058392036403
0.7559055118110236,0.00281970509338643
0.7637795275590551,0.0027656754334663045
0.7716535433070866,0.002629529519595697
0.7795275590551181,0.0025692986707594725
0.7874015748031495,0.0025226115679989514
0.7952755905511811,0.0025382635943641055
0.8031496062992126,0.002529324832605781
0.8110236220472441,0.0024892587613419936
0.8188976377952756,0.002470668026495803
0.8267716535433071,0.0023652655140596703
0.8346456692913385,0.0023105767078493633
0.84251968503937,0.0021972892161022657
0.8503937007874016,0.002224705094016748
0.8582677165354331,0.002239296503923187
0.8661417322834646,0.0021841092759561464
0.8740157480314961,0.002086230030930159
0.8818897637795275,0.0020663148047811645
0.889763779527559,0.002078367362173925
0.8976377952755905,0.0020549630286756677
0.905511811023622,0.001976048308090841
0.9133858267716535,0.0018731154072101808
0.9212598425196851,0.0018706415902205054
0.9291338582677166,0.0018071311232698505
0.937007874015748,0.0017382307101785055
0.9448818897637795,0.0016722253762500605
0.952755905511811,0.0016405264124275737
0.9606299212598425,0.0015285329012479434
0.968503937007874,0.001375094201501036
0.9763779527559056,0.0012792883920269493
0.984251968503937,0.0011723961934992763
0.9921259842519685,0.0011312677744740346


==> figs/data/sd7003_ns_p4_cp.csv <==
x,cp
0.007874015748031496,0.07141930716378297
0.015748031496062992,1.009520121983119
0.023622047244094488,0.9395089830671033
0.031496062992125984,0.862993785313197
0.03937007874015748,0.7860418047223767
0.047244094488188976,0.7027707781110486
0.05511811023622047,0.6462350572858533
0.06299212598425197,0.6133790697370252
0.07086614173228346,0.5825429643903455
0.07874015748031496,0.5532479967389783
0.08661417322834646,0.5256353105817517
0.09448818897637795,0.4999700273786267
0.10236220472440945,0.4760671343122205
0.11023622047244094,0.4535947527204236
0.11811023622047244,0.43284852164132204
0.12598425196850394,0.4135671343122205
0.14173228346456693,0.3955350603376111
0.14960629921259844,0.37871415274483766
0.15748031496062992,0.36320740836007204
0.1732283464566929,0.3486905779157361
0.18110236220472442,0.3350949968610486
0.1889763779527559,0.3226743425641736
0.2047244094488189,0.31123978751046266
0.2204724409448819,0.3004117693219861
0.22834645669291337,0.2902169908796033
0.2440944881889764,0.2808366503034314
0.25196850393700787,0.272011348179408
0.26771653543307083,0.2636075701032361
0.28346456692913385,0.25575883047921266
0.2992125984251969,0.24855286734444704
0.30708661417322836,0.24191529410225954
0.3228346456692913,0.2352414812360486
0.33858267716535434,0.22853333609444704
0.3543307086614173,0.2226224626813611
0.3700787401574803,0.2170968736921033
0.3779527559055118,0.2118669237409314
0.39370078740157477,0.2067075456891736
0.4094488188976378,0.2014432634626111
0.4251968503937008,0.19657189505440797
0.4409448818897638,0.19199425833565797
0.45669291338582674,0.18765313284737672
0.47244094488188976,0.18350464957100954
0.4881889763779528,0.1796231951032361
0.5039370078740157,0.17580277579171266
0.5196850393700787,0.17227227347237672
0.5354330708661417,0.16890580313546266
0.5511811023622047,0.1659684862409314
0.5669291338582677,0.16348511832100954
0.5826771653543307,0.15979249136788454
0.5984251968503937,0.1577115740094861
0.6141732283464567,0.15550858633858766
0.6299212598425197,0.15341813223702516
0.6456692913385826,0.1517587389264783
0.6614173228346456,0.15090996878487672
0.6771653543307087,0.14947945731026735
0.6929133858267716,0.14795357840401735
0.7086614173228346,0.14740235464913454
0.7244094488188977,0.14696557181222047
0.7401574803149606,0.14638383047921266
0.7559055118110236,0.1456552233014783
0.7637795275590551,0.14526803152901735
0.7795275590551181,0.14412171500069704
0.7952755905511811,0.14270074026925172
0.8110236220472441,0.14168412344796266
0.8267716535433071,0.14045006888253297
0.8346456692913385,0.1389127458844861
0.8503937007874016,0.13630921500069704
0.8661417322834646,0.13426835196358766
0.8740157480314961,0.13177735464913454
0.889763779527559,0.12888009207589235
0.905511811023622,0.12560135977608766
0.9133858267716535,0.1215177263532361
0.9291338582677166,0.11718041556222047
0.937007874015748,0.11281067984444704
0.9448818897637795,0.10619599478585329
0.9606299212598425,0.09877068655831422
0.968503937007874,0.08969933646065797
0.9763779527559056,0.0786710466657361
0.984251968503937,0.0654874529157361
0.9921259842519685,0.04937989371163454
1.0,0.028564998081751725
1.0,0.011055537632532975
0.9921259842519685,-0.008187702723912338
0.984251968503937,-0.013383320399693588
0.9763779527559056,-0.017724445887974838
0.968503937007874,-0.025626591273717025
0.9606299212598425,-0.032973698207310775
0.952755905511811,-0.03738158089774046
0.9448818897637795,-0.04224150521414671
0.937007874015748,-0.04880659920828734
0.9291338582677166,-0.0557894025530139
0.9212598425196851,-0.0598177228655139
0.9133858267716535,-0.06454985482352171
0.905511811023622,-0.07186835152762328
0.8976377952755905,-0.0780824933733264
0.889763779527559,-0.08267157418387328
0.8818897637795275,-0.08730452401297484
0.8740157480314961,-0.09410994393484984
0.8661417322834646,-0.10111372811453734
0.8582677165354331,-0.10574858529227171
0.8503937007874016,-0.11041777474539671
0.84251968503937,-0.11522810799734984
0.8346456692913385,-0.12226813180106078
0.8267716535433071,-0.12940161568777953
0.8188976377952756,-0.13459723336356078
0.8110236220472441,-0.14013426644461546
0.8031496062992126,-0.1463369641985217
0.7952755905511811,-0.1542104993547717
0.7874015748031495,-0.15911238534109984
0.7795275590551181,-0.1640657697405139
0.7716535433070866,-0.1716970716203967
0.7637795275590551,-0.1791433606828967
0.7559055118110236,-0.18417303902762328
0.7480314960629921,-0.18962042672293578
0.7401574803149606,-0.1971468244280139
0.7322834645669292,-0.20519965035574828
0.7244094488188977,-0.2111372266496936
0.7165354330708661,-0.2160696302141467
0.7086614173228346,-0.2217153821672717
0.7007874015748031,-0.2299989972795764
0.6929133858267716,-0.23853819710867796
0.6850393700787402,-0.24385779244559203
0.6771653543307087,-0.24923270089285765
0.6692913385826772,-0.25830977303641234
0.6614173228346456,-0.266837528773717
0.6535433070866141,-0.27173750741141234
0.6456692913385826,-0.2766470227922717
0.6377952755905512,-0.2861189161028186
0.6299212598425197,-0.2954286847795764
0.6220472440944882,-0.30145018441336546
0.6141732283464567,-0.308188847133092
0.6062992125984252,-0.31765120370047484
0.5984251968503937,-0.3265985761369983
0.5905511811023622,-0.3328012738909045
0.5826771653543307,-0.33921568734305296
0.5748031496062992,-0.3450979505266467
0.5669291338582677,-0.3549856458391467
0.5590551181102362,-0.364554813929967
0.5511811023622047,-0.370810917445592
0.5433070866141733,-0.3773683820452014
0.5354330708661417,-0.3866152082170764
0.5275590551181102,-0.39684622628348265
0.5196850393700787,-0.4040407453264514
0.5118110236220472,-0.41056197030203734
0.5039370078740157,-0.4201082502092639
0.49606299212598426,-0.4309839521135608
0.4881889763779528,-0.438865116664342
0.48031496062992124,-0.4451059613909045
0.47244094488188976,-0.4564279828752795
0.4645669291338583,-0.4680856977190295
0.45669291338582674,-0.4757379804338733
0.44881889763779526,-0.48407881600516234
0.4409448818897638,-0.4929842267717639
0.4330708661417323,-0.506726673671178
0.4251968503937008,-0.520072392054967
0.41732283464566927,-0.5307611737932483
0.4094488188976378,-0.5422205243791858
0.4015748031496063,-0.5604013715471545
0.39370078740157477,-0.5794328962053577
0.3858267716535433,-0.5935224805559436
0.3779527559055118,-0.6078542981828967
0.3700787401574803,-0.6333097730364123
0.36220472440944884,-0.6636614118303577
0.3543307086614173,-0.6888460431780139
0.3464566929133858,-0.717032841273717
0.33858267716535434,-0.7496370588030139
0.3307086614173228,-0.8038114820207873
0.3228346456692913,-0.8687776838030139
0.31496062992125984,-0.919394901820592
0.30708661417322836,-0.9733042035784045
0.2992125984251969,-1.0638307843889514
0.29133858267716534,-1.1636823926653186
0.28346456692913385,-1.231793812343053
0.2755905511811024,-1.3005766187395373
0.26771653543307083,-1.3927072797502795
0.25984251968503935,-1.468518665858678
0.25196850393700787,-1.5035089765276233
0.2440944881889764,-1.5296263013567248
0.23622047244094488,-1.543713978358678
0.22834645669291337,-1.5522760663713733
0.2204724409448819,-1.5507597242082873
0.2125984251968504,-1.5484899793352405
0.2047244094488189,-1.5457929883684436
0.19685039370078738,-1.5438169751848498
0.1889763779527559,-1.542655399867467
0.18110236220472442,-1.5422910962785998
0.1732283464566929,-1.5425810132707873
0.1653543307086614,-1.5429147992815295
0.15748031496062992,-1.5434831891741077
0.14960629921259844,-1.5443796430315295
0.14173228346456693,-1.5455412183489123
0.13385826771653542,-1.547660282679967
0.12598425196850394,-1.5496992383684436
0.11811023622047244,-1.552258900233678
0.11023622047244094,-1.5564760480608264
0.10236220472440945,-1.560233524867467
0.09448818897637795,-1.5651125226702014
0.08661417322834646,-1.5731806073869983
0.07874015748031496,-1.5844358716692248
0.07086614173228346,-1.600568226405553
0.06299212598425197,-1.6173052106584827
0.05511811023622047,-1.6414427076067248
0.047244094488188976,-1.6886534009660998
0.03937007874015748,-1.7626642499651233
0.031496062992125984,-1.8704065595354358
0.023622047244094488,-2.054456165858678
0.015748031496062992,-2.2821516309465686
0.007874015748031496,-2.140515736171178


==> figs/data/tgvBGK_192_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500744778504
0.0999999999999966,3.002128617479727e-06,0.00046987751735069137
0.20000000000001855,4.257760318537862e-06,0.000467656738676718
0.3000000000000145,4.979295317286692e-06,0.0004669912442650715
0.3999999999999757,5.236971770239407e-06,0.0004712272304031556
0.49999999999993694,5.2564750196992804e-06,0.00047650280279753766
0.600000000000037,5.040341513162794e-06,0.00047900304908361915
0.700000000000137,4.598705448888296e-06,0.0004835612868737645
0.800000000000237,4.032665737785379e-06,0.0004903962459418219
0.900000000000337,3.3219551388574686e-06,0.0004927814131083947
1.0,2.4156994434809675e-06,0.0005003589364647124
1.1000000000001,1.4305670431591366e-06,0.0005115898489350594
1.2000000000002,4.129514999950956e-07,0.0005225523424575442
1.3000000000003,7.436105032843088e-07,0.0005331277983199963
1.4000000000004,1.9689734650496504e-06,0.0005471034651712444
1.5000000000005,3.3260791821865254e-06,0.0005607678175358146
1.6000000000006,4.837242572830469e-06,0.0005766598513686242
1.7000000000007,6.468888342658907e-06,0.0005973460207699677
1.8000000000008,8.242555914361738e-06,0.0006153870632430033
1.9000000000009,1.010637996678998e-05,0.0006350328188847862
2.0,1.2094881594815199e-05,0.0006603104251734811
2.099999999999545,1.4099702129732883e-05,0.0006889431916969392
2.19999999999909,1.6050911499587706e-05,0.0007150756257219418
2.2999999999986347,1.7875989823612493e-05,0.0007438374792124755
2.3999999999981796,1.9348840084698615e-05,0.0007729996586294857
2.4999999999977245,2.0409584707947737e-05,0.0008012263489891458
2.5999999999972694,2.1125862139981244e-05,0.0008368104141405284
2.6999999999968143,2.1431758703838177e-05,0.0008755237255385596
2.799999999996359,2.132215691685868e-05,0.0009133420507659766
2.899999999995904,2.0780060914105114e-05,0.0009506574101996298
2.999999999995449,1.9916003958786455e-05,0.0009895780394582807
3.099959999999545,1.882984713319491e-05,0.001025308196859721
3.19995999999909,1.751770495073135e-05,0.0010648788504244275
3.299959999998635,1.614163481777897e-05,0.0011137307868883874
3.3999599999981798,1.4727104791778522e-05,0.0011666675396568976
3.4999599999977247,1.3213016064494987e-05,0.0012221383229208496
3.5999599999972696,1.1583139205018078e-05,0.001275243805997141
3.6999599999968145,9.823194302316374e-06,0.0013276270743169543
3.7999599999963594,7.976474296733649e-06,0.0013885478725936113
3.8999599999959043,6.004906785039843e-06,0.0014766387670089452
3.999959999995449,3.939068466185525e-06,0.0015913438375469448
4.099920000000655,1.8429823051002714e-06,0.0017237562010721577
4.19992000000131,4.2214617157476653e-07,0.0018736328491899736
4.299920000001965,2.793124682098913e-06,0.00204791488637381
4.39992000000262,5.226238542599404e-06,0.0022525909813217036
4.499920000003275,7.623851502769341e-06,0.002477312022128089
4.59992000000393,9.980568453138439e-06,0.002699639615520679
4.699920000004585,1.2248009571669272e-05,0.0029236910212002247
4.79992000000524,1.4236098750064485e-05,0.0031453692294533026
4.899920000005896,1.6015987359119244e-05,0.0033285159559868042
4.999920000006551,1.7563260030661887e-05,0.0034721078544210993
5.099920000000655,1.891329827830024e-05,0.003628843306878727
5.19992000000131,2.0011267682584766e-05,0.003819333829395781
5.299920000001965,2.0840112837872127e-05,0.003992916049590101
5.39992000000262,2.1369085869471505e-05,0.004123721598786247
5.499920000003275,2.15618013736929e-05,0.004228231118174252
5.59992000000393,2.140619159063384e-05,0.0043209814824940705
5.699920000004585,2.0935533409982554e-05,0.00445350680406301
5.79992000000524,2.0202448111850124e-05,0.004606803725918297
5.899920000005896,1.9294367477606933e-05,0.004778607286217578
5.999920000006551,1.8305257131645547e-05,0.0049570502444816
6.099920000000655,1.7255652622560902e-05,0.005116909971755469
6.19992000000131,1.6251787310128663e-05,0.005257982436555796
6.299920000001965,1.5298448575062906e-05,0.00535947617133854
6.39992000000262,1.4534972033630744e-05,0.005513364739011325
6.499920000003275,1.3946244798002105e-05,0.00576973276823394
6.59992000000393,1.3556283583349149e-05,0.00605106080567688
6.699920000004585,1.3402629347458728e-05,0.0062621860143167295
6.79992000000524,1.3421652826361985e-05,0.006298538946893016
6.899920000005896,1.3615312829173831e-05,0.006352000610328317
6.999920000006551,1.3946526934316417e-05,0.006533757418570462
7.099920000000655,1.4365162082863314e-05,0.006737840718884942
7.19992000000131,1.4839949411649123e-05,0.007009019917024752
7.299920000001965,1.5305927350883763e-05,0.007418882399368963
7.39992000000262,1.571956547319342e-05,0.007799752426884514
7.499920000003275,1.613610724038317e-05,0.008272094324310697
7.59992000000393,1.652024458187462e-05,0.008740974651513434
7.699920000004585,1.6755331036844012e-05,0.008966082645737011
7.79992000000524,1.6862558180674725e-05,0.009250565206424928
7.899920000005896,1.6795940894986927e-05,0.009484615330538956
7.999920000006551,1.6518322113578954e-05,0.00988051685448325
8.099920000000655,1.6068989653561516e-05,0.010222087121558178
8.19992000000131,1.5410605424537316e-05,0.010477275438627255
8.299920000001965,1.4464723284479675e-05,0.010969017654239743
8.39992000000262,1.330118126940949e-05,0.01130334962577962
8.499920000003275,1.2021869320033574e-05,0.01146667027612149
8.59992000000393,1.0578448405351715e-05,0.011816543590586108
8.699920000004585,9.0551177216458e-06,0.012160309335592567
8.79992000000524,7.443651450000921e-06,0.012404233354846179
8.899920000005896,5.766898160119993e-06,0.012580975556001055
8.99992000000655,4.005494938952303e-06,0.012338124739542773
9.099920000000655,2.1844485345035025e-06,0.01203317152523747
9.19992000000131,4.214367330668267e-07,0.012011286414926797
9.299920000001965,1.3074874797291969e-06,0.0117105726447874
9.39992000000262,2.880970453644771e-06,0.011518941362536138
9.499920000003275,4.284961920286712e-06,0.011473706181848928
9.59992000000393,5.518033191154181e-06,0.011273131699211611
9.699920000004585,6.604595481962683e-06,0.01117047981275579
9.79992000000524,7.5335808392695824e-06,0.011085073377564923
9.899920000005896,8.376725152303699e-06,0.011122176241399832
9.99992000000655,9.126648525925596e-06,0.01110923764689744
10.099920000000655,9.758803655057768e-06,0.01100787650537069
10.19992000000131,1.0205195079771023e-05,0.010960347033107764
10.299920000001965,1.0358787161490746e-05,0.010888665109204443
10.39992000000262,1.0154940244366806e-05,0.010877767132988948
10.499920000003275,9.57092242648283e-06,0.010844763588989134
10.59992000000393,8.636184318899787e-06,0.010737529277538524
10.699920000004585,7.462707292460458e-06,0.010636337549789859
10.79992000000524,6.009744673352024e-06,0.010536781467957534
10.899920000005896,4.265382150925312e-06,0.010513417358715152
10.99992000000655,2.402831964176677e-06,0.010488354727273134
11.099920000000655,6.208032022891885e-07,0.010364563036040114
11.19992000000131,9.231745025095606e-07,0.010197762896503013
11.299920000001965,2.2431389252730582e-06,0.010031543156875773
11.39992000000262,3.4246325421039003e-06,0.009814743730973541
11.499920000003275,4.508828936433673e-06,0.009520840437674125
11.59992000000393,5.551429390959761e-06,0.009202967057941625
11.699920000004585,6.648201367087658e-06,0.00891036158336634
11.79992000000524,7.817452948533088e-06,0.008651561901156925
11.899920000005896,9.014713750254977e-06,0.008441241788650185
11.99992000000655,1.0256233383132418e-05,0.008197865411044544
12.099920000000655,1.1577360456982433e-05,0.007953755621625574
12.19992000000131,1.2945052800472645e-05,0.00774014217763888
12.299920000001965,1.4363254901672562e-05,0.007519779898507776
12.39992000000262,1.5860553837732105e-05,0.007267592457587571
12.499920000003275,1.737438058324603e-05,0.007008565591345634
12.59992000000393,1.8845543268808385e-05,0.006786724194409329
12.699920000004585,2.0168087880856334e-05,0.006608124358983731
12.79992000000524,2.135177915896236e-05,0.006440268878982521
12.899920000005896,2.2359316006914653e-05,0.006257889382691842
12.99992000000655,2.311738741023195e-05,0.00608554746554779
13.099920000000655,2.3611524379574256e-05,0.0059234615944685695
13.19992000000131,2.3853169208720715e-05,0.005764482251293488
13.299920000001965,2.383290236929181e-05,0.005630202321902731
13.39992000000262,2.3541175802166414e-05,0.005484474829412138
13.499920000003275,2.2942475339515767e-05,0.005337998897032418
13.59992000000393,2.2158507852143572e-05,0.005205574257402755
13.699920000004585,2.1239837022957175e-05,0.005082489482551547
13.79992000000524,2.0192666244978064e-05,0.004957524374466454
13.899920000005896,1.8953459272497142e-05,0.00483541868114748
13.99992000000655,1.7538126883764882e-05,0.004725601789138465
14.099920000000655,1.5910721083867152e-05,0.00462647689622773
14.19992000000131,1.4145928477815595e-05,0.00453291915454895
14.299920000001965,1.2297865914834283e-05,0.004428227088528321
14.39992000000262,1.0360229228401074e-05,0.004318182259480158
14.499920000003275,8.441144254134336e-06,0.0042127928419985515
14.59992000000393,6.651801276014169e-06,0.0041245952788533
14.699920000004585,5.063805364802221e-06,0.00404940245533282
14.79992000000524,3.650252197839876e-06,0.003986712889882404
14.899920000005896,2.2815584362900765e-06,0.003925742441177061
14.99992000000655,8.821368949751829e-07,0.0038615351632830188
15.099920000000655,5.366070882084628e-07,0.0037889133777258377
15.19992000000131,1.966378930906565e-06,0.0037190055431158306
15.299920000001965,3.411736965719392e-06,0.003661521828724095
15.39992000000262,4.78330253395054e-06,0.0036041314342576325
15.499920000003275,6.005996921465417e-06,0.0035477424774755717
15.59992000000393,6.973265797793893e-06,0.0034878122007715355
15.699920000004585,7.659511771618277e-06,0.003422579894545832
15.79992000000524,7.936915840445202e-06,0.0033554648934832607
15.899920000005896,7.80474886596938e-06,0.003298398106336196
15.99992000000655,7.384482405226045e-06,0.003251298072418813
16.099919999996217,6.554782361445355e-06,0.0032039869828828726
16.19991999999243,5.345604370154966e-06,0.0031589361626783424
16.299919999988646,3.813208320546657e-06,0.0031163770216785236
16.39991999998486,2.077905332131813e-06,0.0030763394897592414
16.499919999981074,3.1931347554969847e-07,0.0030390298222092377
16.59991999997729,1.4190527815038934e-06,0.0030002355849514024
16.699919999973503,3.0257798827593163e-06,0.0029536796808419617
16.799919999969717,4.465640961570649e-06,0.0029016924700774383
16.89991999996593,5.736300037306741e-06,0.002853542896797075
16.999919999962145,6.8779429058807295e-06,0.002806410456047799
17.09987999999622,7.921919325748483e-06,0.0027643999803135307
17.199879999992433,8.907114428247098e-06,0.0027248776596126814
17.299879999988647,9.799182418390728e-06,0.00268525514591731
17.39987999998486,1.05735085120795e-05,0.0026390779383417954
17.499879999981076,1.132302480233438e-05,0.0025988557781699484
17.59987999997729,1.2029853037942573e-05,0.0025593186970214697
17.699879999973504,1.2637728299735862e-05,0.0025185146616625194
17.79987999996972,1.319560086521232e-05,0.0024843079976967575
17.899879999965933,1.3709125129546251e-05,0.0024522330967461817
17.999879999962147,1.4105677319520282e-05,0.0024181382393962335
18.09983999999622,1.436153340050872e-05,0.002379181915989186
18.199839999992435,1.4400861418351063e-05,0.0023439140893902343
18.29983999998865,1.4277856056121863e-05,0.0023076865909363708
18.399839999984863,1.393120482084953e-05,0.0022753256332154873
18.499839999981077,1.338265649164505e-05,0.0022445073324025475
18.59983999997729,1.2625941247734751e-05,0.0022137759015119544
18.699839999973506,1.1741064911752197e-05,0.002183080795141963
18.79983999996972,1.0766328351841103e-05,0.0021584409292976273
18.899839999965934,9.684225615425035e-06,0.002139454394916483
18.99983999996215,8.565865652565563e-06,0.002118587178949673
19.099799999996222,7.407171513373889e-06,0.0020952297800874973
19.199799999992436,6.28601798924322e-06,0.0020677226747477647
19.29979999998865,5.196597840373407e-06,0.0020397153240357953
19.399799999984864,4.215331259049826e-06,0.002014992924295672
19.49979999998108,3.397218642842148e-06,0.0019917251050153317
19.599799999977293,2.855871295115442e-06,0.0019673143030518813
19.699799999973507,2.583035934589084e-06,0.0019440741000600688
19.79979999996972,2.586016390249135e-06,0.0019231243460315962
19.899799999965936,2.814073988277599e-06,0.001899251544112326
19.99979999996215,3.1982446089262595e-06,0.0018730728566610463


==> figs/data/tgvBGK_192_spectra.csv <==
k,E
0.5713362038855672,0.0006242869512797271
1.7140086116567015,0.0006437117177676688
2.856681019427836,0.000520626128543084
3.99935342719897,0.0011228442484544586
5.142025834970104,0.0007025767852370668
6.284698242741239,0.0013058101253723843
7.427370650512373,0.0011872567830389085
8.570043058283508,0.002005746486741263
9.712715466054641,0.0020106768561563523
10.855387873825777,0.0011762706321679457
11.99806028159691,0.002586769937487346
13.140732689368045,0.002100546574111462
14.283405097139179,0.002156885922803624
15.426077504910314,0.001837758691658168
16.568749912681447,0.002448826486353362
17.711422320452584,0.0021212371204854786
18.854094728223714,0.0024093988440418088
19.99676713599485,0.002473423969640543
21.139439543765985,0.002114100700085904
22.282111951537118,0.0024534252785507115
23.424784359308255,0.002340895348833871
24.56745676707939,0.0026551808048080805
25.710129174850522,0.0024422760792810606
26.85280158262166,0.002601586381723063
27.99547399039279,0.0023508592437928868
29.138146398163926,0.0024056309517905654
30.28081880593506,0.0027286312275222636
31.423491213706193,0.0026737274857416174
32.56616362147733,0.0026957978840087818
33.70883602924846,0.0025821765875258373
34.851508437019596,0.0025833921513755058
35.99418084479073,0.0027255680377650774
37.13685325256186,0.002677631342705405
38.279525660333,0.0027045077129445177
39.42219806810414,0.002485033639777153
40.56487047587527,0.0026392071176002973
41.7075428836464,0.002669645672809626
42.85021529141754,0.0026381932855061426
43.99288769918867,0.0025229560941530524
45.1355601069598,0.0024274086857554267
46.278232514730945,0.0024162746680384973
47.420904922502075,0.0023921683356635574
48.563577330273205,0.0023413548229124573
49.70624973804435,0.002346348822750562
50.84892214581548,0.0023708807123213054
51.99159455358661,0.0022872722090352053
53.134266961357746,0.002319324149322924
54.27693936912888,0.0022241662957118167
55.41961177690001,0.0022059563528035535
56.56228418467115,0.0021189234485658004
57.70495659244229,0.0021152031900441475
58.847629000213416,0.0019438571567288454
59.990301407984546,0.0019407000263330064
61.13297381575569,0.001881695035147213
62.27564622352682,0.0018881358431668959
63.41831863129795,0.001836539698818051
64.5609910390691,0.001859801856343535
65.70366344684022,0.0018539100984615107
66.84633585461135,0.0017519057099657034
67.9890082623825,0.001699332277941333
69.13168067015363,0.0016306017107170837
70.27435307792476,0.0016531407789401713
71.41702548569589,0.0016331935118861058
72.55969789346703,0.0015839272946413618
73.70237030123816,0.0015843705715322572
74.8450427090093,0.0015227024493492942
75.98771511678044,0.001484192696851435
77.13038752455157,0.001457893183149652
78.2730599323227,0.0014239487253600081
79.41573234009384,0.0013721614144287313
80.55840474786497,0.0013731210915350958
81.7010771556361,0.001336094161959677
82.84374956340724,0.0012728166651125048
83.98642197117837,0.0012657611814250295
85.1290943789495,0.0012291767934078013
86.27176678672063,0.0012199318981360409
87.41443919449178,0.0011747083752070835
88.5571116022629,0.001137642979837089
89.69978401003405,0.0011505452497891293
90.84245641780518,0.0010985044492856234
91.98512882557631,0.0010785215575037487
93.12780123334744,0.001067165865064146
94.27047364111858,0.0010530707663018984
95.41314604888971,0.001038449208422027
96.55581845666086,0.0009983685286828609
97.69849086443199,0.000963915008870261
98.84116327220312,0.0009117309775855965
99.98383567997425,0.0008556481099348925
101.12650808774539,0.0008356213749647447
102.26918049551652,0.000783328587673274
103.41185290328765,0.0007633341762521186
104.5545253110588,0.0007201404706807762
105.69719771882993,0.000678742568888526
106.83987012660106,0.0006550970619853202
107.98254253437219,0.0006195359596439508
109.12521494214333,0.0005872326508695575
110.26788734991446,0.0005619097837690774
111.4105597576856,0.0005360982076505028
112.55323216545673,0.0005130573302061213
113.69590457322786,0.0004882794136114395
114.838576980999,0.0004755038509934578
115.98124938877014,0.0004516888249731328
117.12392179654127,0.0004334138703520339
118.2665942043124,0.000418978348971928
119.40926661208354,0.00040039323617862416
120.55193901985467,0.0003880701893141324
121.6946114276258,0.00037660229734895256
122.83728383539693,0.0003677819800961229
123.97995624316808,0.0003572969340274028
125.1226286509392,0.00034504186179342826
126.26530105871035,0.0003357158398227636
127.40797346648148,0.00032264815272530834
128.5506458742526,0.0003159305849681145
129.69331828202377,0.0003033741997883146
130.83599068979487,0.0002882964109656577
131.97866309756603,0.00027701726294295106
133.12133550533713,0.0002636258976017792
134.2640079131083,0.00025286942732339674
135.40668032087942,0.0002344820039821628
136.54935272865055,0.00021671670457761618
137.6920251364217,0.0002087997400458558
138.8346975441928,0.00019615196750445075
139.97736995196396,0.0001848816999902997
141.12004235973507,0.0001775418214470498
142.26271476750622,0.0001660489753992571
143.40538717527738,0.00015821626529561458
144.54805958304848,0.00014925540108858944
145.69073199081964,0.00014058427571842153
146.83340439859074,0.00013130364218308098
147.9760768063619,0.00012669363568607161
149.118749214133,0.00012744133929728875
150.26142162190416,0.0001229075682267243
151.40409402967532,0.00011540126458068374
152.54676643744642,0.0001089419367048166
153.68943884521758,0.00010576204716408174
154.83211125298868,0.00010111502725251285
155.97478366075984,9.803213100228744e-05
157.11745606853097,9.367182368036682e-05


==> figs/data/tgvNS_192_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500000223417
0.0999999999999966,0.0,0.0004664760108756624
0.20000000000001855,2.220446049250313e-16,0.0004631461273248532
0.3000000000000145,0.0,0.00046386885949564516
0.3999999999999757,4.440892098500626e-16,0.00046965832442875526
0.49999999999993694,4.440892098500626e-16,0.00047724039104667223
0.600000000000037,0.0,0.0004837593234753963
0.700000000000137,0.0,0.0004893631125867844
0.800000000000237,4.440892098500626e-16,0.000495206931082792
0.900000000000337,2.220446049250313e-16,0.0005022208505901525
1.000000000000437,0.0,0.0005118729210439259
1.100000000000537,0.0,0.0005251383323748647
1.200000000000637,2.220446049250313e-16,0.0005406587690119176
1.300000000000737,2.220446049250313e-16,0.0005558270567116477
1.400000000000837,2.220446049250313e-16,0.0005697674510545372
1.500000000000937,2.220446049250313e-16,0.0005847805046136932
1.600000000001037,2.220446049250313e-16,0.0006036388310493828
1.700000000001137,0.0,0.0006265037601583064
1.800000000001237,4.440892098500626e-16,0.000651159931048907
1.900000000001337,0.0,0.0006759884891697074
2.000000000001437,0.0,0.0007018649953629525
2.100000000000982,2.220446049250313e-16,0.0007309307559425494
2.200000000000527,4.440892098500626e-16,0.0007634996623739121
2.3000000000000718,2.220446049250313e-16,0.0007976584649731989
2.3999999999996167,2.220446049250313e-16,0.0008331936416635828
2.4999999999991616,4.440892098500626e-16,0.0008721512808134101
2.5999999999987065,0.0,0.0009156576516751257
2.6999999999982514,4.440892098500626e-16,0.0009625535978838043
2.7999999999977963,2.220446049250313e-16,0.0010109085824682592
2.899999999997341,6.661338147750939e-16,0.0010611196213260296
2.999999999996886,2.220446049250313e-16,0.0011154291490884278
3.099999999996431,4.440892098500626e-16,0.0011743545192384403
3.199999999995976,2.220446049250313e-16,0.0012369692465018522
3.2999999999955207,4.440892098500626e-16,0.001305132729818332
3.3999999999950656,0.0,0.0013824689319183775
3.4999999999946105,4.440892098500626e-16,0.0014673026307989972
3.5999999999941554,2.220446049250313e-16,0.0015536593970811373
3.6999999999937003,6.661338147750939e-16,0.001644413214160507
3.7999999999932452,2.220446049250313e-16,0.001752349452639629
3.89999999999279,2.220446049250313e-16,0.001886111733347476
3.999999999992335,6.661338147750939e-16,0.0020384816236201694
4.09999999999299,6.661338147750939e-16,0.0021938674459397152
4.199999999993645,0.0,0.002352064532476757
4.2999999999943,2.220446049250313e-16,0.002525039716357647
4.3999999999949555,0.0,0.0027159440041406584
4.499999999995611,2.220446049250313e-16,0.0029157619354338894
4.599999999996266,4.440892098500626e-16,0.0031271434707987157
4.699999999996921,2.220446049250313e-16,0.003347303101113566
4.799999999997576,2.220446049250313e-16,0.003559572768247094
4.899999999998231,4.440892098500626e-16,0.0037477381148803587
4.999999999998886,4.440892098500626e-16,0.003917300217771009
5.099999999999541,0.0,0.004098953913946465
5.2000000000001965,2.220446049250313e-16,0.004296338374851925
5.300000000000852,2.220446049250313e-16,0.004472453055486687
5.400000000001507,4.440892098500626e-16,0.004599714411120665
5.500000000002162,2.220446049250313e-16,0.004692270846203227
5.600000000002817,2.220446049250313e-16,0.004795144805157279
5.700000000003472,4.440892098500626e-16,0.004928447785042849
5.800000000004127,2.220446049250313e-16,0.005073131843703822
5.900000000004782,4.440892098500626e-16,0.005220193154802961
6.000000000005437,6.661338147750939e-16,0.005373683943191809
6.1000000000060925,2.220446049250313e-16,0.005527300774644861
6.200000000006748,4.440892098500626e-16,0.005690065633920891
6.300000000007403,6.661338147750939e-16,0.005879355082780936
6.400000000008058,0.0,0.006099327385250296
6.500000000008713,2.220446049250313e-16,0.006337262383666707
6.600000000009368,0.0,0.006567437454454418
6.700000000010023,2.220446049250313e-16,0.00673202575532594
6.800000000010678,2.220446049250313e-16,0.00681536151239534
6.9000000000113335,2.220446049250313e-16,0.006897074943771762
7.000000000011989,0.0,0.007026652421859806
7.100000000012644,2.220446049250313e-16,0.00718754139983416
7.200000000013299,2.220446049250313e-16,0.007395817682117475
7.300000000013954,2.220446049250313e-16,0.007637815963221295
7.400000000014609,0.0,0.007934814221011804
7.500000000015264,6.661338147750939e-16,0.008259670056501515
7.600000000015919,0.0,0.008553206405698408
7.7000000000165745,0.0,0.008837413525380117
7.80000000001723,2.220446049250313e-16,0.009125694920525633
7.900000000017885,6.661338147750939e-16,0.00938562852024527
8.00000000001854,2.220446049250313e-16,0.009657448128768495
8.100000000019195,2.220446049250313e-16,0.009938497735676947
8.20000000001985,4.440892098500626e-16,0.010169774901842107
8.300000000020505,2.220446049250313e-16,0.01035630281727074
8.40000000002116,2.220446049250313e-16,0.010563027890778313
8.500000000021815,2.220446049250313e-16,0.010773766591673003
8.60000000002247,2.220446049250313e-16,0.011069997420716791
8.700000000023126,0.0,0.011365412551217851
8.80000000002378,4.440892098500626e-16,0.011497723230563037
8.900000000024436,0.0,0.01152826610926967
9.000000000025091,4.440892098500626e-16,0.011498165277899479
9.100000000025746,2.220446049250313e-16,0.011449325592163762
9.200000000026401,0.0,0.011296144769027312
9.300000000027056,2.220446049250313e-16,0.011063336076346315
9.400000000027712,6.661338147750939e-16,0.010832484947058182
9.500000000028367,4.440892098500626e-16,0.010688065349761872
9.600000000029022,0.0,0.010643738634519019
9.700000000029677,2.220446049250313e-16,0.010654526515147538
9.800000000030332,0.0,0.010688115034908012
9.900000000030987,4.440892098500626e-16,0.01075170644976326
10.000000000031642,6.661338147750939e-16,0.01079072880851723
10.100000000032297,0.0,0.010724015998138547
10.200000000032952,2.220446049250313e-16,0.010617198903638641
10.300000000033608,2.220446049250313e-16,0.010533021675904466
10.400000000034263,2.220446049250313e-16,0.010427842203978986
10.500000000034918,2.220446049250313e-16,0.010317709522830183
10.600000000035573,2.220446049250313e-16,0.0102045688646538
10.700000000036228,2.220446049250313e-16,0.010122182505782704
10.800000000036883,2.220446049250313e-16,0.01004986305816138
10.900000000037538,2.220446049250313e-16,0.009975788979973357
11.000000000038193,2.220446049250313e-16,0.009903212733232868
11.100000000038849,4.440892098500626e-16,0.009805237109540905
11.200000000039504,0.0,0.009687525268132385
11.300000000040159,2.220446049250313e-16,0.009554702346455748
11.400000000040814,2.220446049250313e-16,0.009368166127591069
11.500000000041469,2.220446049250313e-16,0.00915345723783049
11.600000000042124,4.440892098500626e-16,0.008940452963880496
11.70000000004278,0.0,0.008733415456415006
11.800000000043434,2.220446049250313e-16,0.008522367791253269
11.90000000004409,2.220446049250313e-16,0.008310728762416765
12.000000000044745,2.220446049250313e-16,0.00810664563539387
12.1000000000454,4.440892098500626e-16,0.007917755520112096
12.200000000046055,0.0,0.007735047924169123
12.30000000004671,2.220446049250313e-16,0.007554582901776553
12.400000000047365,4.440892098500626e-16,0.007381039070078254
12.50000000004802,2.220446049250313e-16,0.007214097626023695
12.600000000048675,2.220446049250313e-16,0.007056519674200193
12.70000000004933,2.220446049250313e-16,0.006894618230964961
12.800000000049986,0.0,0.006728016456157741
12.90000000005064,6.661338147750939e-16,0.006554810053335761
13.000000000051296,2.220446049250313e-16,0.006376811336613646
13.100000000051951,2.220446049250313e-16,0.006205758719252031
13.200000000052606,4.440892098500626e-16,0.0060502599506768815
13.300000000053261,2.220446049250313e-16,0.005911388955193724
13.400000000053916,4.440892098500626e-16,0.005788012567935033
13.500000000054571,6.661338147750939e-16,0.005659581577014138
13.600000000055227,4.440892098500626e-16,0.005536523086491586
13.700000000055882,2.220446049250313e-16,0.005425322472733427
13.800000000056537,2.220446049250313e-16,0.005321242959583337
13.900000000057192,4.440892098500626e-16,0.005223823669566327
14.000000000057847,2.220446049250313e-16,0.005133825911298984
14.100000000058502,2.220446049250313e-16,0.005039567727302748
14.200000000059157,2.220446049250313e-16,0.004936034435098808
14.300000000059812,2.220446049250313e-16,0.00482913399394571
14.400000000060468,2.220446049250313e-16,0.00473098373730116
14.500000000061123,4.440892098500626e-16,0.004645566559688162
14.600000000061778,4.440892098500626e-16,0.004573309161910669
14.700000000062433,2.220446049250313e-16,0.004503847026069079
14.800000000063088,0.0,0.004431705731189999
14.900000000063743,2.220446049250313e-16,0.004363420134443149
15.000000000064398,2.220446049250313e-16,0.0043030288171315954
15.100000000065053,4.440892098500626e-16,0.004248307944235945
15.200000000065709,0.0,0.004194149490710063
15.300000000066364,0.0,0.004139872040898778
15.400000000067019,2.220446049250313e-16,0.004085124001542353
15.500000000067674,8.881784197001252e-16,0.0040274675274215525
15.600000000068329,0.0,0.003963662942232076
15.700000000068984,2.220446049250313e-16,0.003901463116509324
15.80000000006964,0.0,0.003842468971559846
15.900000000070294,4.440892098500626e-16,0.0037828172762293835
16.000000000070948,6.661338147750939e-16,0.0037182517327943587
16.100000000067162,6.661338147750939e-16,0.0036452211727611233
16.200000000063376,2.220446049250313e-16,0.0035728800823921743
16.30000000005959,0.0,0.003509143333819114
16.400000000055805,2.220446049250313e-16,0.003450432294282911
16.50000000005202,0.0,0.0033903351715191712
16.600000000048233,2.220446049250313e-16,0.0033307666176862504
16.700000000044447,2.220446049250313e-16,0.0032691858882289227
16.80000000004066,6.661338147750939e-16,0.003205225739284195
16.900000000036876,4.440892098500626e-16,0.0031451007063478713
17.00000000003309,4.440892098500626e-16,0.0030924825498714753
17.100000000029304,2.220446049250313e-16,0.0030422771993003682
17.20000000002552,0.0,0.0029943887137724224
17.300000000021733,4.440892098500626e-16,0.002946923451441684
17.400000000017947,2.220446049250313e-16,0.002896512093187021
17.50000000001416,2.220446049250313e-16,0.002847146943845643
17.600000000010375,0.0,0.0028023404671587504
17.70000000000659,0.0,0.002756903779920266
17.800000000002804,2.220446049250313e-16,0.002709689141359311
17.899999999999018,2.220446049250313e-16,0.0026629786545238
17.999999999995232,2.220446049250313e-16,0.002616140040604397
18.099999999991446,2.220446049250313e-16,0.002569388735888486
18.19999999998766,6.661338147750939e-16,0.002525265961825735
18.299999999983875,2.220446049250313e-16,0.002482187576963372
18.39999999998009,0.0,0.00243965723119492
18.499999999976303,2.220446049250313e-16,0.0023985629726632376
18.599999999972518,2.220446049250313e-16,0.0023576240843442265
18.699999999968732,2.220446049250313e-16,0.002317132364716996
18.799999999964946,0.0,0.002278611080748302
18.89999999996116,2.220446049250313e-16,0.0022413180687524824
18.999999999957375,0.0,0.002203199707946653
19.09999999995359,0.0,0.002165174413792899
19.199999999949803,6.661338147750939e-16,0.0021292474483834696
19.299999999946017,6.661338147750939e-16,0.002093628602992698
19.39999999994223,2.220446049250313e-16,0.002058210362752938
19.499999999938446,2.220446049250313e-16,0.0020230196691119404
19.59999999993466,2.220446049250313e-16,0.0019890273107381266
19.699999999930874,4.440892098500626e-16,0.001954664577391435
19.79999999992709,2.220446049250313e-16,0.0019205267555687541
19.899999999923303,4.440892098500626e-16,0.001887083571889696
19.999999999919517,4.440892098500626e-16,0.0018553254642759954


==> figs/data/tgvNS_192_spectra.csv <==
k,E
0.5713362038855672,0.0006261390734416715
1.7140086116567015,0.0006614020220996834
2.856681019427836,0.0005443464066852965
3.99935342719897,0.00113532700297931
5.142025834970104,0.0006594284877793666
6.284698242741239,0.0013009992295533364
7.427370650512373,0.0013298767386310652
8.570043058283508,0.0020233187112944397
9.712715466054641,0.002029777728671301
10.855387873825777,0.0011238134923045719
11.99806028159691,0.0024628837275352962
13.140732689368045,0.0020592494590284185
14.283405097139179,0.0019742171326239725
15.426077504910314,0.0018277546849566658
16.568749912681447,0.002335402112563437
17.711422320452584,0.0020689445060069144
18.854094728223714,0.0023169917939670787
19.99676713599485,0.002428518310376375
21.139439543765985,0.002013034595586607
22.282111951537118,0.0020640458036664555
23.424784359308255,0.002136449885610922
24.56745676707939,0.00238178368544255
25.710129174850522,0.002166184342138243
26.85280158262166,0.0022766241503881096
27.99547399039279,0.002238706780857431
29.138146398163926,0.0022021314164092348
30.28081880593506,0.00259525287490759
31.423491213706193,0.0023155164397561886
32.56616362147733,0.0024097937450000824
33.70883602924846,0.0023928626982312406
34.851508437019596,0.0023633440786891826
35.99418084479073,0.002637949104099829
37.13685325256186,0.002512307463925243
38.279525660333,0.002530851977702245
39.42219806810414,0.0024273660258753585
40.56487047587527,0.0024769296892396615
41.7075428836464,0.0023534292883872544
42.85021529141754,0.0023590606673010326
43.99288769918867,0.002325308596781517
45.1355601069598,0.0022698722432589707
46.278232514730945,0.0021548212030553233
47.420904922502075,0.0021821061414256577
48.563577330273205,0.002216983311482837
49.70624973804435,0.0021694502631148015
50.84892214581548,0.002138705506642087
51.99159455358661,0.0020474019332103986
53.134266961357746,0.002103524490682232
54.27693936912888,0.002066861471129974
55.41961177690001,0.0020903428873920767
56.56228418467115,0.001987699479244765
57.70495659244229,0.0020350133365642426
58.847629000213416,0.0019589968249874913
59.990301407984546,0.0019541629506021688
61.13297381575569,0.001919953908654333
62.27564622352682,0.0018992282412629217
63.41831863129795,0.0018281527187284363
64.5609910390691,0.001821291708939898
65.70366344684022,0.0018418170403719195
66.84633585461135,0.0017767135603674294
67.9890082623825,0.0016742002549653063
69.13168067015363,0.001624944260831794
70.27435307792476,0.0016164359728376735
71.41702548569589,0.0015604503080946617
72.55969789346703,0.0015281906949061875
73.70237030123816,0.0014882834217833068
74.8450427090093,0.00145079443793672
75.98771511678044,0.0014283121380638288
77.13038752455157,0.0013583499021881404
78.2730599323227,0.0013173054563218444
79.41573234009384,0.0012927984428658128
80.55840474786497,0.0012416601033604017
81.7010771556361,0.0011977620589260836
82.84374956340724,0.0011668008630090242
83.98642197117837,0.0011689107511060725
85.1290943789495,0.001127517113258694
86.27176678672063,0.001130366111516158
87.41443919449178,0.0010955241213959704
88.5571116022629,0.001059690391356353
89.69978401003405,0.0010473369591462948
90.84245641780518,0.0010294751208416062
91.98512882557631,0.0010224760102459523
93.12780123334744,0.0009938948784224382
94.27047364111858,0.0009742717685200513
95.41314604888971,0.0009887399690031403
96.55581845666086,0.0009550337694360798
97.69849086443199,0.000924594026124692
98.84116327220312,0.000890449358240626
99.98383567997425,0.0008793935079081632
101.12650808774539,0.0008480089283602954
102.26918049551652,0.0008057591836017087
103.41185290328765,0.0007940714199236713
104.5545253110588,0.0007666237331703055
105.69719771882993,0.0007278279087527483
106.83987012660106,0.0007007065968071997
107.98254253437219,0.0006810070353994098
109.12521494214333,0.0006658301567523707
110.26788734991446,0.000651335204763208
111.4105597576856,0.0006322962411705193
112.55323216545673,0.0006205507118949927
113.69590457322786,0.0006024872307785909
114.838576980999,0.0005910376537424927
115.98124938877014,0.0005684321001809135
117.12392179654127,0.000552512258103638
118.2665942043124,0.0005371133631836703
119.40926661208354,0.0005151129092172188
120.55193901985467,0.0004943412364986295
121.6946114276258,0.0004757370900954239
122.83728383539693,0.00046380859752138834
123.97995624316808,0.00044100583780958523
125.1226286509392,0.00042775734334410707
126.26530105871035,0.00040944767762027094
127.40797346648148,0.0003836956306921228
128.5506458742526,0.00037006547483831877
129.69331828202377,0.0003542353018187338
130.83599068979487,0.0003311985909938916
131.97866309756603,0.0003130615666886497
133.12133550533713,0.0002831471497425753
134.2640079131083,0.0002627509081158287
135.40668032087942,0.00024091595746525733
136.54935272865055,0.0002215942225563333
137.6920251364217,0.00020402535970353002
138.8346975441928,0.00018781949434706538
139.97736995196396,0.00017709064198402765
141.12004235973507,0.00016642920324084283
142.26271476750622,0.00015627859429367705
143.40538717527738,0.00014931818186022776
144.54805958304848,0.00014320618766231472
145.69073199081964,0.00013589390317863474
146.83340439859074,0.0001292926109411206
147.9760768063619,0.00012275547016950522
149.118749214133,0.00012348018001815918
150.26142162190416,0.00011816950130937944
151.40409402967532,0.00011323331915437673
152.54676643744642,0.00011269008443772581
153.68943884521758,0.00011201797142304946
154.83211125298868,0.00011096194232320808
155.97478366075984,0.0001088091982096356
157.11745606853097,0.00011379599789077193


==> figs/data/tgvNS_256_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500000040236
0.0999999999999966,4.440892098500626e-16,0.00046647542766546586
0.20000000000001855,2.220446049250313e-16,0.00046314725589284935
0.3000000000000145,2.220446049250313e-16,0.00046387121767789896
0.3999999999999757,2.220446049250313e-16,0.00046965846566303387
0.49999999999993694,2.220446049250313e-16,0.00047723741723258804
0.600000000000037,2.220446049250313e-16,0.0004837560633579036
0.700000000000137,4.440892098500626e-16,0.0004893608290840225
0.800000000000237,2.220446049250313e-16,0.0004952053874767835
0.900000000000337,2.220446049250313e-16,0.0005022219262353622
1.000000000000437,0.0,0.0005118767794589019
1.100000000000537,2.220446049250313e-16,0.0005251397109901326
1.200000000000637,2.220446049250313e-16,0.0005406528567097703
1.300000000000737,2.220446049250313e-16,0.0005558164579794059
1.400000000000837,2.220446049250313e-16,0.0005697618914236721
1.500000000000937,2.220446049250313e-16,0.0005847841532864183
1.600000000001037,2.220446049250313e-16,0.0006036442072998596
1.700000000001137,2.220446049250313e-16,0.0006265007185193521
1.800000000001237,2.220446049250313e-16,0.0006511491775427287
1.900000000001337,2.220446049250313e-16,0.0006759791143464378
2.000000000001437,2.220446049250313e-16,0.0007018622178515184
2.100000000000982,2.220446049250313e-16,0.0007309276484807931
2.200000000000527,2.220446049250313e-16,0.0007634869642923199
2.3000000000000718,2.220446049250313e-16,0.0007976429975463105
2.3999999999996167,2.220446049250313e-16,0.0008331822267380978
2.4999999999991616,4.440892098500626e-16,0.0008721302914134433
2.5999999999987065,0.0,0.0009156038315716625
2.6999999999982514,2.220446049250313e-16,0.0009624517652179456
2.7999999999977963,4.440892098500626e-16,0.0010107639570620204
2.899999999997341,0.0,0.0010609390133782598
2.999999999996886,4.440892098500626e-16,0.0011151990199040093
3.099999999996431,4.440892098500626e-16,0.0011740586325365533
3.199999999995976,2.220446049250313e-16,0.001236608593755079
3.2999999999955207,4.440892098500626e-16,0.001304701162817795
3.3999999999950656,2.220446049250313e-16,0.0013819383774582494
3.4999999999946105,4.440892098500626e-16,0.0014666822569783472
3.5999999999941554,2.220446049250313e-16,0.0015530644780851375
3.6999999999937003,4.440892098500626e-16,0.0016439887009447333
3.7999999999932452,4.440892098500626e-16,0.0017522385894721576
3.89999999999279,4.440892098500626e-16,0.0018866856945057616
3.999999999992335,4.440892098500626e-16,0.00204067247506022
4.09999999999299,4.440892098500626e-16,0.0021993676102374108
4.199999999993645,4.440892098500626e-16,0.0023634652192211485
4.2999999999943,4.440892098500626e-16,0.002544220083848737
4.3999999999949555,4.440892098500626e-16,0.002740271816366354
4.499999999995611,4.440892098500626e-16,0.002948259519241181
4.599999999996266,4.440892098500626e-16,0.0031624800042303466
4.699999999996921,4.440892098500626e-16,0.003383696417365384
4.799999999997576,4.440892098500626e-16,0.003597516369503277
4.899999999998231,4.440892098500626e-16,0.003785430604263752
4.999999999998886,4.440892098500626e-16,0.003956704124926179
5.099999999999541,4.440892098500626e-16,0.004136978805807349
5.2000000000001965,4.440892098500626e-16,0.004330407111867127
5.300000000000852,4.440892098500626e-16,0.0045053012078138535
5.400000000001507,4.440892098500626e-16,0.004635308435073721
5.500000000002162,4.440892098500626e-16,0.004731988132363706
5.600000000002817,4.440892098500626e-16,0.004834210332280748
5.700000000003472,4.440892098500626e-16,0.004963770724759049
5.800000000004127,4.440892098500626e-16,0.005105586728748818
5.900000000004782,4.440892098500626e-16,0.005248584590220269
6.000000000005437,4.440892098500626e-16,0.005398044892946859
6.1000000000060925,4.440892098500626e-16,0.005555021342595448
6.200000000006748,4.440892098500626e-16,0.005725465418548839
6.300000000007403,6.661338147750939e-16,0.005923268296495147
6.400000000008058,4.440892098500626e-16,0.006158828245887474
6.500000000008713,4.440892098500626e-16,0.006422182731215047
6.600000000009368,6.661338147750939e-16,0.006684470541732106
6.700000000010023,6.661338147750939e-16,0.006892544264551945
6.800000000010678,6.661338147750939e-16,0.006984168016173584
6.9000000000113335,6.661338147750939e-16,0.007033533245704987
7.000000000011989,6.661338147750939e-16,0.007137008032705647
7.100000000012644,8.881784197001252e-16,0.007298980355920382
7.200000000013299,6.661338147750939e-16,0.007506292528881725
7.300000000013954,4.440892098500626e-16,0.007745867623070336
7.400000000014609,6.661338147750939e-16,0.008040905286330119
7.500000000015264,4.440892098500626e-16,0.008364907952656186
7.600000000015919,4.440892098500626e-16,0.008665114090107546
7.7000000000165745,6.661338147750939e-16,0.008948975476636952
7.80000000001723,4.440892098500626e-16,0.009240779135544625
7.900000000017885,6.661338147750939e-16,0.00953293847385131
8.00000000001854,6.661338147750939e-16,0.009850742397390628
8.100000000019195,6.661338147750939e-16,0.010206597520548982
8.20000000001985,6.661338147750939e-16,0.010532859055227849
8.300000000020505,6.661338147750939e-16,0.010799834200916852
8.40000000002116,8.881784197001252e-16,0.01101103793819506
8.500000000021815,8.881784197001252e-16,0.011287035459505133
8.60000000002247,6.661338147750939e-16,0.011661370330638734
8.700000000023126,8.881784197001252e-16,0.011974241275667827
8.80000000002378,6.661338147750939e-16,0.012107836871524107
8.900000000024436,6.661338147750939e-16,0.012096689112688377
9.000000000025091,6.661338147750939e-16,0.012066852050620839
9.100000000025746,6.661338147750939e-16,0.011955944845144546
9.200000000026401,8.881784197001252e-16,0.011823267228617316
9.300000000027056,8.881784197001252e-16,0.01161993623742651
9.400000000027712,6.661338147750939e-16,0.011405902535165895
9.500000000028367,6.661338147750939e-16,0.01131943865843218
9.600000000029022,8.881784197001252e-16,0.011319652602324464
9.700000000029677,6.661338147750939e-16,0.01130367217443658
9.800000000030332,8.881784197001252e-16,0.011251581431298738
9.900000000030987,6.661338147750939e-16,0.011179570784555929
10.000000000031642,6.661338147750939e-16,0.011082798751203863
10.100000000032297,8.881784197001252e-16,0.010980549982508945
10.200000000032952,6.661338147750939e-16,0.010875043228131445
10.300000000033608,6.661338147750939e-16,0.010784163257652092
10.400000000034263,8.881784197001252e-16,0.010710372449900042
10.500000000034918,6.661338147750939e-16,0.01062339679318355
10.600000000035573,8.881784197001252e-16,0.010526164104904841
10.700000000036228,8.881784197001252e-16,0.010441926895572396
10.800000000036883,8.881784197001252e-16,0.010364582582788938
10.900000000037538,8.881784197001252e-16,0.010280438902158538
11.000000000038193,6.661338147750939e-16,0.010170377842636882
11.100000000038849,8.881784197001252e-16,0.010064439816138127
11.200000000039504,8.881784197001252e-16,0.00996203800593417
11.300000000040159,8.881784197001252e-16,0.009859563440166724
11.400000000040814,1.1102230246251565e-15,0.00972126849432972
11.500000000041469,8.881784197001252e-16,0.009536173067707281
11.600000000042124,8.881784197001252e-16,0.00933192376406248
11.70000000004278,8.881784197001252e-16,0.009124099157753744
11.800000000043434,1.1102230246251565e-15,0.008904854862118127
11.90000000004409,8.881784197001252e-16,0.008677525453321183
12.000000000044745,8.881784197001252e-16,0.008454676234962637
12.1000000000454,8.881784197001252e-16,0.008241301881737842
12.200000000046055,8.881784197001252e-16,0.008018870479916522
12.30000000004671,8.881784197001252e-16,0.007784672813245356
12.400000000047365,1.1102230246251565e-15,0.007554840134952741
12.50000000004802,8.881784197001252e-16,0.007346603377531872
12.600000000048675,8.881784197001252e-16,0.0071615056796665915
12.70000000004933,8.881784197001252e-16,0.006995046218341039
12.800000000049986,8.881784197001252e-16,0.006845808963663872
12.90000000005064,8.881784197001252e-16,0.006702480440584246
13.000000000051296,1.1102230246251565e-15,0.006559778909813352
13.100000000051951,1.1102230246251565e-15,0.0064234487771161995
13.200000000052606,8.881784197001252e-16,0.006295282734359776
13.300000000053261,8.881784197001252e-16,0.006168244046989718
13.400000000053916,1.1102230246251565e-15,0.006039988725809761
13.500000000054571,8.881784197001252e-16,0.005901004489350274
13.600000000055227,8.881784197001252e-16,0.0057584725347581515
13.700000000055882,8.881784197001252e-16,0.005618398900518556
13.800000000056537,8.881784197001252e-16,0.0054894570047215475
13.900000000057192,8.881784197001252e-16,0.00536940084443146
14.000000000057847,1.1102230246251565e-15,0.005256300809057946
14.100000000058502,8.881784197001252e-16,0.005138745051812923
14.200000000059157,8.881784197001252e-16,0.005017966796090372
14.300000000059812,8.881784197001252e-16,0.004896202074831444
14.400000000060468,8.881784197001252e-16,0.004783815471443717
14.500000000061123,1.1102230246251565e-15,0.004687526714903493
14.600000000061778,8.881784197001252e-16,0.004606692947670379
14.700000000062433,1.1102230246251565e-15,0.004528235041822597
14.800000000063088,8.881784197001252e-16,0.004445505409677324
14.900000000063743,8.881784197001252e-16,0.004360463942133926
15.000000000064398,1.1102230246251565e-15,0.004277386416831382
15.100000000065053,1.1102230246251565e-15,0.004201029998905172
15.200000000065709,1.1102230246251565e-15,0.004125386706508928
15.300000000066364,1.1102230246251565e-15,0.004049475019267935
15.400000000067019,8.881784197001252e-16,0.003971318805938154
15.500000000067674,1.1102230246251565e-15,0.00389021674329648
15.600000000068329,8.881784197001252e-16,0.0038103743440015994
15.700000000068984,1.1102230246251565e-15,0.003744385261037002
15.80000000006964,1.1102230246251565e-15,0.003689362536841915
15.900000000070294,1.1102230246251565e-15,0.0036367562440097873
16.000000000070948,1.1102230246251565e-15,0.0035848324647869013
16.100000000067162,1.1102230246251565e-15,0.003530667298010652
16.200000000063376,1.1102230246251565e-15,0.003475441752872765
16.30000000005959,1.1102230246251565e-15,0.0034252585743213748
16.400000000055805,1.1102230246251565e-15,0.0033786607695159322
16.50000000005202,1.1102230246251565e-15,0.0033310873671818088
16.600000000048233,1.1102230246251565e-15,0.003284156991094469
16.700000000044447,1.1102230246251565e-15,0.0032333681683338173
16.80000000004066,1.1102230246251565e-15,0.003176036610272203
16.900000000036876,1.1102230246251565e-15,0.0031214926194444983
17.00000000003309,1.1102230246251565e-15,0.0030728318599067424
17.100000000029304,1.3322676295501878e-15,0.0030227380598936487
17.20000000002552,1.1102230246251565e-15,0.002970916465985885
17.300000000021733,1.1102230246251565e-15,0.002919699445651513
17.400000000017947,1.1102230246251565e-15,0.0028683028240645424
17.50000000001416,1.1102230246251565e-15,0.0028179120036741973
17.600000000010375,1.1102230246251565e-15,0.002769359180484696
17.70000000000659,1.1102230246251565e-15,0.0027194606708980896
17.800000000002804,1.1102230246251565e-15,0.0026705396212840836
17.899999999999018,8.881784197001252e-16,0.0026241816464845596
17.999999999995232,1.1102230246251565e-15,0.0025782231676660943
18.099999999991446,1.1102230246251565e-15,0.0025315321824139047
18.19999999998766,1.1102230246251565e-15,0.00248689343505473
18.299999999983875,1.1102230246251565e-15,0.002443200680901265
18.39999999998009,1.3322676295501878e-15,0.0023997107236505663
18.499999999976303,1.1102230246251565e-15,0.002355223791673173
18.599999999972518,1.1102230246251565e-15,0.002310726040578304
18.699999999968732,1.1102230246251565e-15,0.002268253741614378
18.799999999964946,1.3322676295501878e-15,0.0022276292381254413
18.89999999996116,1.1102230246251565e-15,0.0021860004499585244
18.999999999957375,1.3322676295501878e-15,0.0021426466119571115
19.09999999995359,1.1102230246251565e-15,0.002099989658568745
19.199999999949803,1.3322676295501878e-15,0.002061018231669963
19.299999999946017,1.1102230246251565e-15,0.0020232273314117768
19.39999999994223,1.3322676295501878e-15,0.0019847175701702435
19.499999999938446,1.1102230246251565e-15,0.0019458749708290363
19.59999999993466,1.1102230246251565e-15,0.0019097257540647353
19.699999999930874,1.3322676295501878e-15,0.0018746005802841633
19.79999999992709,1.3322676295501878e-15,0.0018393698694402058
19.899999999923303,1.3322676295501878e-15,0.0018059640323825018
19.999999999919517,1.3322676295501878e-15,0.0017754742153699712


==> figs/data/tgvNS_256_spectra.csv <==
k,E
0.5728397202115818,0.0006257573636718694
1.7185191606347454,0.0006581680159586023
2.8641986010579092,0.0005126378453614252
4.009878041481072,0.0009570621389526886
5.1555574819042365,0.0006794841159383798
6.3012369223274,0.0011810262231687723
7.446916362750564,0.0015694164361317858
8.592595803173726,0.001872163050439161
9.738275243596892,0.0015247449821051125
10.883954684020054,0.001503151827808665
12.029634124443218,0.0019631419986434195
13.175313564866382,0.001997278774916166
14.320993005289544,0.002088616623169237
15.466672445712708,0.002320673624983486
16.612351886135873,0.001981646996566107
17.758031326559035,0.002192862858208163
18.9037107669822,0.0022948240299496708
20.049390207405363,0.0023796565858862154
21.195069647828525,0.0020734503481168345
22.34074908825169,0.0019773651636910607
23.486428528674857,0.0018923395291142375
24.632107969098016,0.002191685656913387
25.77778740952118,0.002058823789789976
26.923466849944347,0.0021379901530000785
28.069146290367506,0.002139558080789285
29.214825730790672,0.0021666674195492245
30.360505171213838,0.0022022723797215905
31.506184611636996,0.0022802129373709432
32.65186405206016,0.002370631200263379
33.79754349248333,0.0023678489492517233
34.943222932906494,0.002422606656739549
36.08890237332965,0.002316938578969126
37.23458181375282,0.002446119796776619
38.38026125417598,0.0023590109122235085
39.52594069459914,0.0021398351550855183
40.67162013502231,0.0023315960353362726
41.817299575445475,0.0020966552337606855
42.96297901586863,0.002066253387284447
44.1086584562918,0.0021065493368135593
45.254337896714965,0.0021205946745026408
46.400017337138124,0.0020772968255489805
47.54569677756129,0.0020329287682124067
48.691376217984455,0.002012115566639134
49.83705565840762,0.002019321835114706
50.98273509883078,0.0019255048744018528
52.128414539253946,0.0020107088900591084
53.274093979677104,0.0018624626104382356
54.41977342010027,0.001926239687209496
55.565452860523436,0.001732105841578594
56.7111323009466,0.001808880498033603
57.85681174136976,0.0017176434852158695
59.00249118179293,0.0017356542801390058
60.148170622216085,0.0017752530766111693
61.29385006263925,0.0017177156374067048
62.43952950306242,0.0016735637482075073
63.58520894348558,0.0016996887211256917
64.73088838390873,0.0016062126558031911
65.87656782433191,0.0015851599527617302
67.02224726475507,0.0015876644115876107
68.16792670517825,0.00158566971352279
69.3136061456014,0.001585035650060998
70.45928558602455,0.0014945261101167182
71.60496502644773,0.0015115171395085527
72.75064446687088,0.0014910742819575595
73.89632390729406,0.0014876998371021503
75.04200334771721,0.001432464988341122
76.18768278814039,0.0014070559086004231
77.33336222856354,0.001388054189243986
78.4790416689867,0.0013448347699731667
79.62472110940988,0.001282127510209226
80.77040054983303,0.0013162521743204205
81.91607999025621,0.0012874254512854305
83.06175943067936,0.0012440371698649744
84.20743887110253,0.001245624411436656
85.35311831152569,0.001197838493489656
86.49879775194884,0.001202627840964269
87.64447719237202,0.0011700251184950732
88.79015663279517,0.0011556390168451583
89.93583607321835,0.0011221437271189847
91.0815155136415,0.0011322944087787438
92.22719495406467,0.0010929960113505968
93.37287439448784,0.001082507249333964
94.51855383491099,0.0010492687308637865
95.66423327533417,0.0010363695721746255
96.80991271575732,0.001009614190000565
97.9555921561805,0.0010048326924109454
99.10127159660365,0.0009774050482353712
100.2469510370268,0.0009713771426390874
101.39263047744998,0.0009370432577517826
102.53830991787314,0.0009280297552310275
103.68398935829632,0.0009103047483806054
104.82966879871947,0.000880393382333993
105.97534823914263,0.0008805368391698032
107.1210276795658,0.0008491781139497924
108.26670711998895,0.0008514095486821285
109.41238656041213,0.0008425085990344492
110.55806600083528,0.0008407847172398318
111.70374544125846,0.0008165884216808384
112.84942488168161,0.0008022605787324081
113.99510432210478,0.0007902404936597065
115.14078376252795,0.0007724463581335021
116.2864632029511,0.000752681867072158
117.43214264337428,0.000745897387137628
118.57782208379743,0.0007361420693010872
119.72350152422061,0.0007251915136538064
120.86918096464376,0.0007213880664191022
122.01486040506691,0.0007051563302836477
123.16053984549009,0.0006997332841561644
124.30621928591324,0.0006755565209553226
125.45189872633642,0.0006724581879247115
126.59757816675958,0.0006707564214522273
127.74325760718274,0.0006577729480586007
128.8889370476059,0.0006334381928471759
130.0346164880291,0.000608844763578827
131.18029592845224,0.0006025627602518239
132.3259753688754,0.0005785575360045332
133.47165480929857,0.0005620600003296572
134.61733424972172,0.0005364819416082375
135.76301369014487,0.0005097911797066855
136.90869313056805,0.0004908376417300443
138.05437257099123,0.00047324314578000063
139.20005201141436,0.0004557997609797608
140.34573145183754,0.0004420200380521442
141.49141089226072,0.00042514780986840456
142.63709033268387,0.000417119462481555
143.78276977310702,0.00040079439261591867
144.9284492135302,0.0003908102944437259
146.07412865395338,0.0003778798754898408
147.2198080943765,0.00036452922008419717
148.36548753479968,0.00035318371410273525
149.51116697522286,0.0003409048565444078
150.65684641564602,0.0003348143158993832
151.80252585606917,0.00032639870311765176
152.94820529649235,0.00031697782034428564
154.09388473691553,0.000309444208054692
155.23956417733865,0.0002978541862811136
156.38524361776183,0.0002896002084199999
157.530923058185,0.00028363562324409367
158.67660249860816,0.00027442032403874337
159.8222819390313,0.00026549909553045636
160.9679613794545,0.0002605418846326068
162.11364081987765,0.0002559086722010729
163.2593202603008,0.00024665785314656073
164.40499970072398,0.00023959978276717528
165.55067914114716,0.00023054980442057698
166.6963585815703,0.00022460179399220358
167.84203802199346,0.00021605724539826353
168.98771746241664,0.0002110998701890529
170.1333969028398,0.00020482686261662927
171.27907634326294,0.000197821359350928
172.42475578368612,0.00018978381289621606
173.5704352241093,0.00018187226232409544
174.71611466453245,0.00017217734339267148
175.8617941049556,0.0001679931132938713
177.0074735453788,0.00016102955942097518
178.15315298580194,0.0001542584739221093
179.2988324262251,0.00014374098665484038
180.44451186664827,0.00013444235474678498
181.59019130707145,0.0001264275468648122
182.7358707474946,0.0001176482310437753
183.88155018791775,0.00011134312552891495
185.02722962834093,0.00010586591115735767
186.17290906876408,0.00010243896213115862
187.31858850918724,9.783156706836905e-05
188.46426794961042,9.255048115990496e-05
189.6099473900336,8.512947410995743e-05
190.75562683045672,8.013654207545234e-05
191.9013062708799,7.735203759887863e-05
193.04698571130308,7.435814985813273e-05
194.19266515172623,7.32789981290866e-05
195.33834459214938,7.137785867808035e-05
196.48402403257256,6.83745297629507e-05
197.62970347299574,6.549183445820677e-05
198.77538291341887,6.331486430902727e-05
199.92106235384205,6.3157966213451e-05
201.06674179426523,6.395939211061203e-05
202.21242123468838,6.364262544018003e-05
203.35810067511153,6.30189599895617e-05
204.5037801155347,6.0857685984202416e-05
205.6494595559579,6.027331401003994e-05
206.795138996381,5.956284280276023e-05
207.9408184368042,6.022771658141223e-05
209.08649787722737,6.303123191369697e-05
210.23217731765052,6.0972692709241745e-05

